On the Delay of Geographical Caching Methods in Two-Tiered Heterogeneous Networks

We consider a hierarchical network that consists of mobile users, a two-tiered cellular network (namely small cells and macro cells) and central routers, each of which follows a Poisson point process (PPP). In this scenario, small cells with limited-capacity backhaul are able to cache content under a given set of randomized caching policies and storage constraints. Moreover, we consider three different content popularity models, namely fixed content popularity, distance-dependent and load-dependent, in order to model the spatio-temporal behavior of users' content request patterns. We derive expressions for the average delay of users assuming perfect knowledge of content popularity distributions and randomized caching policies. Although the trend of the average delay for all three content popularity models is essentially identical, our results show that the overall performance of cached-enabled heterogeneous networks can be substantially improved, especially under the load-dependent content popularity model.

==> intensityMc-simAvgTotalDelayMu.csv <==
1.6e-06,4.9573
1.7067e-06,4.9734
1.8133e-06,5.1368
1.92e-06,5.2771
2.0267e-06,5.36
2.1333e-06,5.2581
2.24e-06,5.6674
2.3467e-06,5.7463
2.4533e-06,5.9557
2.56e-06,6.0447
2.6667e-06,5.9364
2.7733e-06,6.0427
2.88e-06,6.3688
2.9867e-06,6.281
3.0933e-06,6.4372
3.2e-06,6.5903


==> intensityMc-simAvgTotalDelaySuMixDistance.csv <==
1.6e-06,1.3811
1.7067e-06,1.3781
1.8133e-06,1.3839
1.92e-06,1.3903
2.0267e-06,1.3907
2.1333e-06,1.3909
2.24e-06,1.3926
2.3467e-06,1.3972
2.4533e-06,1.3966
2.56e-06,1.395
2.6667e-06,1.3986
2.7733e-06,1.4003
2.88e-06,1.4005
2.9867e-06,1.4039
3.0933e-06,1.4036
3.2e-06,1.4017


==> intensityMc-simAvgTotalDelaySuMixFixed.csv <==
1.6e-06,2.1238
1.7067e-06,2.1208
1.8133e-06,2.1266
1.92e-06,2.133
2.0267e-06,2.1334
2.1333e-06,2.1336
2.24e-06,2.1353
2.3467e-06,2.1399
2.4533e-06,2.1393
2.56e-06,2.1377
2.6667e-06,2.1413
2.7733e-06,2.143
2.88e-06,2.1432
2.9867e-06,2.1466
3.0933e-06,2.1463
3.2e-06,2.1444


==> intensityMc-simAvgTotalDelaySuMixLoad.csv <==
1.6e-06,0.36641
1.7067e-06,0.36341
1.8133e-06,0.36921
1.92e-06,0.37561
2.0267e-06,0.37601
2.1333e-06,0.37621
2.24e-06,0.37791
2.3467e-06,0.38251
2.4533e-06,0.38191
2.56e-06,0.38031
2.6667e-06,0.38391
2.7733e-06,0.38561
2.88e-06,0.38581
2.9867e-06,0.38921
3.0933e-06,0.38891
3.2e-06,0.38701


==> intensityMc-simAvgTotalDelaySuNoCache.csv <==
1.6e-06,7.1062
1.7067e-06,7.1032
1.8133e-06,7.109
1.92e-06,7.1154
2.0267e-06,7.1158
2.1333e-06,7.116
2.24e-06,7.1177
2.3467e-06,7.1223
2.4533e-06,7.1217
2.56e-06,7.1201
2.6667e-06,7.1237
2.7733e-06,7.1254
2.88e-06,7.1256
2.9867e-06,7.129
3.0933e-06,7.1287
3.2e-06,7.1268


==> intensityMc-theoryAvgTotalDelayMu.csv <==
1.6e-06,4.8143
1.6516e-06,4.8851
1.7032e-06,4.9548
1.7548e-06,5.0235
1.8065e-06,5.0912
1.8581e-06,5.158
1.9097e-06,5.2239
1.9613e-06,5.2889
2.0129e-06,5.3531
2.0645e-06,5.4165
2.1161e-06,5.4791
2.1677e-06,5.541
2.2194e-06,5.6022
2.271e-06,5.6627
2.3226e-06,5.7225
2.3742e-06,5.7817
2.4258e-06,5.8403
2.4774e-06,5.8982
2.529e-06,5.9556
2.5806e-06,6.0124
2.6323e-06,6.0686
2.6839e-06,6.1244
2.7355e-06,6.1796
2.7871e-06,6.2342
2.8387e-06,6.2884
2.8903e-06,6.3422
2.9419e-06,6.3954
2.9935e-06,6.4482
3.0452e-06,6.5006
3.0968e-06,6.5525
3.1484e-06,6.604
3.2e-06,6.6551


==> intensityMc-theoryAvgTotalDelaySuMixDistance.csv <==
1.6e-06,1.4875
1.6516e-06,1.486
1.7032e-06,1.4846
1.7548e-06,1.4832
1.8065e-06,1.4819
1.8581e-06,1.4805
1.9097e-06,1.4793
1.9613e-06,1.4781
2.0129e-06,1.4769
2.0645e-06,1.4757
2.1161e-06,1.4746
2.1677e-06,1.4735
2.2194e-06,1.4725
2.271e-06,1.4715
2.3226e-06,1.4705
2.3742e-06,1.4695
2.4258e-06,1.4686
2.4774e-06,1.4677
2.529e-06,1.4668
2.5806e-06,1.4659
2.6323e-06,1.4651
2.6839e-06,1.4643
2.7355e-06,1.4635
2.7871e-06,1.4627
2.8387e-06,1.4619
2.8903e-06,1.4612
2.9419e-06,1.4605
2.9935e-06,1.4598
3.0452e-06,1.4591
3.0968e-06,1.4584
3.1484e-06,1.4578
3.2e-06,1.4571


==> intensityMc-theoryAvgTotalDelaySuMixFixed.csv <==
1.6e-06,2.3001
1.6516e-06,2.2986
1.7032e-06,2.2972
1.7548e-06,2.2958
1.8065e-06,2.2944
1.8581e-06,2.2931
1.9097e-06,2.2919
1.9613e-06,2.2906
2.0129e-06,2.2895
2.0645e-06,2.2883
2.1161e-06,2.2872
2.1677e-06,2.2861
2.2194e-06,2.2851
2.271e-06,2.284
2.3226e-06,2.2831
2.3742e-06,2.2821
2.4258e-06,2.2812
2.4774e-06,2.2802
2.529e-06,2.2794
2.5806e-06,2.2785
2.6323e-06,2.2777
2.6839e-06,2.2768
2.7355e-06,2.2761
2.7871e-06,2.2753
2.8387e-06,2.2745
2.8903e-06,2.2738
2.9419e-06,2.2731
2.9935e-06,2.2724
3.0452e-06,2.2717
3.0968e-06,2.271
3.1484e-06,2.2704
3.2e-06,2.2697


==> intensityMc-theoryAvgTotalDelaySuMixLoad.csv <==
1.6e-06,0.3263
1.6516e-06,0.3248
1.7032e-06,0.32336
1.7548e-06,0.32196
1.8065e-06,0.32061
1.8581e-06,0.31931
1.9097e-06,0.31804
1.9613e-06,0.31682
2.0129e-06,0.31564
2.0645e-06,0.31449
2.1161e-06,0.31337
2.1677e-06,0.31229
2.2194e-06,0.31124
2.271e-06,0.31022
2.3226e-06,0.30923
2.3742e-06,0.30827
2.4258e-06,0.30734
2.4774e-06,0.30643
2.529e-06,0.30554
2.5806e-06,0.30468
2.6323e-06,0.30384
2.6839e-06,0.30303
2.7355e-06,0.30223
2.7871e-06,0.30145
2.8387e-06,0.3007
2.8903e-06,0.29996
2.9419e-06,0.29924
2.9935e-06,0.29854
3.0452e-06,0.29785
3.0968e-06,0.29718
3.1484e-06,0.29653
3.2e-06,0.29589


==> intensityMc-theoryAvgTotalDelaySuNoCache.csv <==
1.6e-06,7.1049
1.6516e-06,7.1064
1.7032e-06,7.1077
1.7548e-06,7.109
1.8065e-06,7.1103
1.8581e-06,7.1115
1.9097e-06,7.1127
1.9613e-06,7.1138
2.0129e-06,7.1149
2.0645e-06,7.1159
2.1161e-06,7.117
2.1677e-06,7.1179
2.2194e-06,7.1189
2.271e-06,7.1198
2.3226e-06,7.1207
2.3742e-06,7.1216
2.4258e-06,7.1224
2.4774e-06,7.1232
2.529e-06,7.124
2.5806e-06,7.1248
2.6323e-06,7.1255
2.6839e-06,7.1262
2.7355e-06,7.1269
2.7871e-06,7.1276
2.8387e-06,7.1283
2.8903e-06,7.1289
2.9419e-06,7.1296
2.9935e-06,7.1302
3.0452e-06,7.1308
3.0968e-06,7.1314
3.1484e-06,7.1319
3.2e-06,7.1325


==> intensitySc-simAvgTotalDelayMu.csv <==
2.8e-06,6.1598
3.04e-06,6.165
3.28e-06,6.1655
3.52e-06,6.1662
3.76e-06,6.1686
4e-06,6.1748
4.24e-06,6.1668
4.48e-06,6.1717
4.72e-06,6.171
4.96e-06,6.173
5.2e-06,6.178
5.44e-06,6.1828
5.68e-06,6.1794
5.92e-06,6.1846
6.16e-06,6.1822
6.4e-06,6.1866


==> intensitySc-simAvgTotalDelaySuMixDistance.csv <==
2.8e-06,1.2108
3.04e-06,1.27
3.28e-06,1.3251
3.52e-06,1.3891
3.76e-06,1.4385
4e-06,1.4772
4.24e-06,1.5448
4.48e-06,1.5953
4.72e-06,1.6392
4.96e-06,1.6883
5.2e-06,1.745
5.44e-06,1.7832
5.68e-06,1.8325
5.92e-06,1.8909
6.16e-06,1.9132
6.4e-06,1.9799


==> intensitySc-simAvgTotalDelaySuMixFixed.csv <==
2.8e-06,1.924
3.04e-06,2.0053
3.28e-06,2.0898
3.52e-06,2.1532
3.76e-06,2.2068
4e-06,2.2041
4.24e-06,2.3021
4.48e-06,2.3759
4.72e-06,2.3959
4.96e-06,2.4493
5.2e-06,2.5287
5.44e-06,2.5401
5.68e-06,2.5945
5.92e-06,2.6916
6.16e-06,2.6482
6.4e-06,2.7633


==> intensitySc-simAvgTotalDelaySuMixLoad.csv <==
2.8e-06,0.3824
3.04e-06,0.38328
3.28e-06,0.37795
3.52e-06,0.38786
3.76e-06,0.38434
4e-06,0.38727
4.24e-06,0.40195
4.48e-06,0.40191
4.72e-06,0.41095
4.96e-06,0.42263
5.2e-06,0.43328
5.44e-06,0.44589
5.68e-06,0.45962
5.92e-06,0.47398
6.16e-06,0.49189
6.4e-06,0.51142


==> intensitySc-simAvgTotalDelaySuNoCache.csv <==
2.8e-06,6.2698
3.04e-06,6.5834
3.28e-06,6.9296
3.52e-06,7.1541
3.76e-06,7.3825
4e-06,7.3795
4.24e-06,7.7336
4.48e-06,8.0413
4.72e-06,8.1173
4.96e-06,8.3193
5.2e-06,8.63
5.44e-06,8.677
5.68e-06,8.8911
5.92e-06,9.2716
6.16e-06,9.0932
6.4e-06,9.5394


==> intensitySc-theoryAvgTotalDelayMu.csv <==
2.8e-06,6.238
2.9161e-06,6.2395
3.0323e-06,6.241
3.1484e-06,6.2425
3.2645e-06,6.2439
3.3806e-06,6.2453
3.4968e-06,6.2466
3.6129e-06,6.248
3.729e-06,6.2493
3.8452e-06,6.2506
3.9613e-06,6.2519
4.0774e-06,6.2531
4.1935e-06,6.2543
4.3097e-06,6.2555
4.4258e-06,6.2567
4.5419e-06,6.2578
4.6581e-06,6.2589
4.7742e-06,6.2601
4.8903e-06,6.2611
5.0065e-06,6.2622
5.1226e-06,6.2632
5.2387e-06,6.2643
5.3548e-06,6.2653
5.471e-06,6.2663
5.5871e-06,6.2672
5.7032e-06,6.2682
5.8194e-06,6.2691
5.9355e-06,6.2701
6.0516e-06,6.271
6.1677e-06,6.2719
6.2839e-06,6.2728
6.4e-06,6.2736


==> intensitySc-theoryAvgTotalDelaySuMixDistance.csv <==
2.8e-06,1.228
2.9161e-06,1.2634
3.0323e-06,1.2984
3.1484e-06,1.3328
3.2645e-06,1.3668
3.3806e-06,1.4003
3.4968e-06,1.4334
3.6129e-06,1.4661
3.729e-06,1.4984
3.8452e-06,1.5303
3.9613e-06,1.5619
4.0774e-06,1.593
4.1935e-06,1.6239
4.3097e-06,1.6544
4.4258e-06,1.6845
4.5419e-06,1.7144
4.6581e-06,1.7439
4.7742e-06,1.7732
4.8903e-06,1.8021
5.0065e-06,1.8308
5.1226e-06,1.8592
5.2387e-06,1.8873
5.3548e-06,1.9152
5.471e-06,1.9428
5.5871e-06,1.9702
5.7032e-06,1.9973
5.8194e-06,2.0242
5.9355e-06,2.0509
6.0516e-06,2.0774
6.1677e-06,2.1036
6.2839e-06,2.1296
6.4e-06,2.1554


==> intensitySc-theoryAvgTotalDelaySuMixFixed.csv <==
2.8e-06,2.0295
2.9161e-06,2.0672
3.0323e-06,2.1041
3.1484e-06,2.1403
3.2645e-06,2.1758
3.3806e-06,2.2107
3.4968e-06,2.2451
3.6129e-06,2.2788
3.729e-06,2.312
3.8452e-06,2.3447
3.9613e-06,2.3769
4.0774e-06,2.4086
4.1935e-06,2.4399
4.3097e-06,2.4707
4.4258e-06,2.5011
4.5419e-06,2.5311
4.6581e-06,2.5607
4.7742e-06,2.5899
4.8903e-06,2.6188
5.0065e-06,2.6473
5.1226e-06,2.6755
5.2387e-06,2.7034
5.3548e-06,2.7309
5.471e-06,2.7582
5.5871e-06,2.7852
5.7032e-06,2.8118
5.8194e-06,2.8382
5.9355e-06,2.8643
6.0516e-06,2.8902
6.1677e-06,2.9158
6.2839e-06,2.9412
6.4e-06,2.9663


==> intensitySc-theoryAvgTotalDelaySuMixLoad.csv <==
2.8e-06,0.27634
2.9161e-06,0.2792
3.0323e-06,0.28229
3.1484e-06,0.28563
3.2645e-06,0.28923
3.3806e-06,0.29311
3.4968e-06,0.29729
3.6129e-06,0.30178
3.729e-06,0.30659
3.8452e-06,0.31174
3.9613e-06,0.31723
4.0774e-06,0.32307
4.1935e-06,0.32926
4.3097e-06,0.33581
4.4258e-06,0.34271
4.5419e-06,0.34997
4.6581e-06,0.35759
4.7742e-06,0.36556
4.8903e-06,0.37389
5.0065e-06,0.38256
5.1226e-06,0.39158
5.2387e-06,0.40094
5.3548e-06,0.41063
5.471e-06,0.42065
5.5871e-06,0.43099
5.7032e-06,0.44165
5.8194e-06,0.45262
5.9355e-06,0.46389
6.0516e-06,0.47545
6.1677e-06,0.4873
6.2839e-06,0.49942
6.4e-06,0.51182


==> intensitySc-theoryAvgTotalDelaySuNoCache.csv <==
2.8e-06,6.3362
2.9161e-06,6.4575
3.0323e-06,6.5765
3.1484e-06,6.6932
3.2645e-06,6.8078
3.3806e-06,6.9204
3.4968e-06,7.031
3.6129e-06,7.1398
3.729e-06,7.2469
3.8452e-06,7.3523
3.9613e-06,7.4561
4.0774e-06,7.5585
4.1935e-06,7.6594
4.3097e-06,7.7589
4.4258e-06,7.8571
4.5419e-06,7.9539
4.6581e-06,8.0496
4.7742e-06,8.1441
4.8903e-06,8.2375
5.0065e-06,8.3297
5.1226e-06,8.4209
5.2387e-06,8.5111
5.3548e-06,8.6002
5.471e-06,8.6884
5.5871e-06,8.7757
5.7032e-06,8.8621
5.8194e-06,8.9476
5.9355e-06,9.0323
6.0516e-06,9.1161
6.1677e-06,9.1992
6.2839e-06,9.2815
6.4e-06,9.363


==> storageSz-simAvgTotalDelayMu.csv <==
10,6.1662
15.733,6.1662
21.467,6.1662
27.2,6.1662
32.933,6.1662
38.667,6.1662
44.4,6.1662
50.133,6.1662
55.867,6.1662
61.6,6.1662
67.333,6.1662
73.067,6.1662
78.8,6.1662
84.533,6.1662
90.267,6.1662
96,6.1662


==> storageSz-simAvgTotalDelaySuMixDistance.csv <==
10,5.2475
15.733,5.2335
21.467,3.5738
27.2,3.559
32.933,2.8616
38.667,2.8368
44.4,2.3989
50.133,2.1063
55.867,2.105
61.6,1.9059
67.333,1.8985
73.067,1.7406
78.8,1.7334
84.533,1.6206
90.267,1.4994
96,1.4727


==> storageSz-simAvgTotalDelaySuMixFixed.csv <==
10,5.7636
15.733,5.7405
21.467,4.3649
27.2,4.3421
32.933,3.7143
38.667,3.676
44.4,3.2481
50.133,2.946
55.867,2.9434
61.6,2.7359
67.333,2.724
73.067,2.5481
78.8,2.5354
84.533,2.4094
90.267,2.2658
96,2.2292


==> storageSz-simAvgTotalDelaySuMixLoad.csv <==
10,2.507
15.733,2.507
21.467,0.90505
27.2,0.90499
32.933,0.59343
38.667,0.59321
44.4,0.48886
50.133,0.4415
55.867,0.4415
61.6,0.41711
67.333,0.41708
73.067,0.4036
78.8,0.40357
84.533,0.39504
90.267,0.38898
96,0.38874


==> storageSz-simAvgTotalDelaySuNoCache.csv <==
10,7.1247
15.733,7.1247
21.467,7.1247
27.2,7.1247
32.933,7.1247
38.667,7.1247
44.4,7.1247
50.133,7.1247
55.867,7.1247
61.6,7.1247
67.333,7.1247
73.067,7.1247
78.8,7.1247
84.533,7.1247
90.267,7.1247
96,7.1247


==> storageSz-theoryAvgTotalDelayMu.csv <==
10,6.2478
12.774,6.2478
15.548,6.2478
18.323,6.2478
21.097,6.2478
23.871,6.2478
26.645,6.2478
29.419,6.2478
32.194,6.2478
34.968,6.2478
37.742,6.2478
40.516,6.2478
43.29,6.2478
46.065,6.2478
48.839,6.2478
51.613,6.2478
54.387,6.2478
57.161,6.2478
59.935,6.2478
62.71,6.2478
65.484,6.2478
68.258,6.2478
71.032,6.2478
73.806,6.2478
76.581,6.2478
79.355,6.2478
82.129,6.2478
84.903,6.2478
87.677,6.2478
90.452,6.2478
93.226,6.2478
96,6.2478


==> storageSz-theoryAvgTotalDelaySuMixDistance.csv <==
10,5.3608
12.774,4.7975
15.548,4.3629
18.323,4.0154
21.097,3.7299
23.871,3.4903
26.645,3.2858
29.419,3.1086
32.194,2.9535
34.968,2.8161
37.742,2.6936
40.516,2.5833
43.29,2.4835
46.065,2.3926
48.839,2.3094
51.613,2.2329
54.387,2.1622
57.161,2.0967
59.935,2.0358
62.71,1.9789
65.484,1.9257
68.258,1.8758
71.032,1.8288
73.806,1.7845
76.581,1.7427
79.355,1.703
82.129,1.6655
84.903,1.6297
87.677,1.5958
90.452,1.5634
93.226,1.5325
96,1.5029


==> storageSz-theoryAvgTotalDelaySuMixFixed.csv <==
10,5.8254
12.774,5.3942
15.548,5.0493
18.323,4.7647
21.097,4.5243
23.871,4.3174
26.645,4.1366
29.419,3.9768
32.194,3.8341
34.968,3.7054
37.742,3.5886
40.516,3.4819
43.29,3.3838
46.065,3.2932
48.839,3.2091
51.613,3.1308
54.387,3.0576
57.161,2.9889
59.935,2.9243
62.71,2.8633
65.484,2.8057
68.258,2.751
71.032,2.6991
73.806,2.6497
76.581,2.6025
79.355,2.5575
82.129,2.5144
84.903,2.4732
87.677,2.4336
90.452,2.3955
93.226,2.3589
96,2.3237


==> storageSz-theoryAvgTotalDelaySuMixLoad.csv <==
10,2.7926
12.774,1.9441
15.548,1.4494
18.323,1.1389
21.097,0.93284
23.871,0.78997
26.645,0.68737
29.419,0.61152
32.194,0.55407
34.968,0.50965
37.742,0.47469
40.516,0.44675
43.29,0.42412
46.065,0.40556
48.839,0.39019
51.613,0.37733
54.387,0.36648
57.161,0.35725
59.935,0.34934
62.71,0.34253
65.484,0.33662
68.258,0.33147
71.032,0.32696
73.806,0.32298
76.581,0.31947
79.355,0.31635
82.129,0.31356
84.903,0.31107
87.677,0.30884
90.452,0.30683
93.226,0.30502
96,0.30337


==> storageSz-theoryAvgTotalDelaySuNoCache.csv <==
10,7.1278
12.774,7.1278
15.548,7.1278
18.323,7.1278
21.097,7.1278
23.871,7.1278
26.645,7.1278
29.419,7.1278
32.194,7.1278
34.968,7.1278
37.742,7.1278
40.516,7.1278
43.29,7.1278
46.065,7.1278
48.839,7.1278
51.613,7.1278
54.387,7.1278
57.161,7.1278
59.935,7.1278
62.71,7.1278
65.484,7.1278
68.258,7.1278
71.032,7.1278
73.806,7.1278
76.581,7.1278
79.355,7.1278
82.129,7.1278
84.903,7.1278
87.677,7.1278
90.452,7.1278
93.226,7.1278
96,7.1278


==> targetSir-simAvgTotalDelayMu.csv <==
0.31623,6.0428
6.9618,6.1992
13.607,6.2187
20.253,6.2279
26.899,6.2335
33.544,6.2382
40.19,6.2408
46.835,6.2422
53.481,6.2445
60.126,6.2464
66.772,6.2469
73.418,6.248
80.063,6.2489
86.709,6.2499
93.354,6.2505
100,6.252


==> targetSir-simAvgTotalDelaySuMixDistance.csv <==
0.31623,1.3356
6.9618,1.4134
13.607,1.4205
20.253,1.4247
26.899,1.4265
33.544,1.4268
40.19,1.4275
46.835,1.4281
53.481,1.4289
60.126,1.4295
66.772,1.43
73.418,1.4304
80.063,1.4307
86.709,1.4311
93.354,1.4313
100,1.4319


==> targetSir-simAvgTotalDelaySuMixFixed.csv <==
0.31623,2.0783
6.9618,2.1561
13.607,2.1632
20.253,2.1674
26.899,2.1692
33.544,2.1695
40.19,2.1702
46.835,2.1708
53.481,2.1716
60.126,2.1722
66.772,2.1727
73.418,2.1731
80.063,2.1734
86.709,2.1738
93.354,2.174
100,2.1746


==> targetSir-simAvgTotalDelaySuMixLoad.csv <==
0.31623,0.32091
6.9618,0.39871
13.607,0.40581
20.253,0.41001
26.899,0.41181
33.544,0.41211
40.19,0.41281
46.835,0.41341
53.481,0.41421
60.126,0.41481
66.772,0.41531
73.418,0.41571
80.063,0.41601
86.709,0.41641
93.354,0.41661
100,0.41721


==> targetSir-simAvgTotalDelaySuNoCache.csv <==
0.31623,7.0607
6.9618,7.1385
13.607,7.1456
20.253,7.1498
26.899,7.1516
33.544,7.1519
40.19,7.1526
46.835,7.1532
53.481,7.154
60.126,7.1546
66.772,7.1551
73.418,7.1555
80.063,7.1558
86.709,7.1562
93.354,7.1564
100,7.157


==> targetSir-theoryAvgTotalDelayMu.csv <==
0.31623,6.1737
3.5318,6.2525
6.7474,6.2698
9.963,6.2796
13.179,6.2864
16.394,6.2915
19.61,6.2956
22.825,6.299
26.041,6.3019
29.257,6.3044
32.472,6.3067
35.688,6.3086
38.903,6.3104
42.119,6.3121
45.335,6.3135
48.55,6.3149
51.766,6.3162
54.982,6.3173
58.197,6.3184
61.413,6.3195
64.628,6.3204
67.844,6.3213
71.06,6.3222
74.275,6.323
77.491,6.3238
80.706,6.3245
83.922,6.3252
87.138,6.3259
90.353,6.3265
93.569,6.3271
96.784,6.3277
100,6.3283


==> targetSir-theoryAvgTotalDelaySuMixDistance.csv <==
0.31623,1.3884
3.5318,1.4671
6.7474,1.4845
9.963,1.4943
13.179,1.5011
16.394,1.5062
19.61,1.5103
22.825,1.5137
26.041,1.5166
29.257,1.5191
32.472,1.5213
35.688,1.5233
38.903,1.5251
42.119,1.5267
45.335,1.5282
48.55,1.5296
51.766,1.5308
54.982,1.532
58.197,1.5331
61.413,1.5341
64.628,1.5351
67.844,1.536
71.06,1.5369
74.275,1.5377
77.491,1.5384
80.706,1.5392
83.922,1.5399
87.138,1.5405
90.353,1.5412
93.569,1.5418
96.784,1.5424
100,1.5429


==> targetSir-theoryAvgTotalDelaySuMixFixed.csv <==
0.31623,2.2009
3.5318,2.2797
6.7474,2.2971
9.963,2.3069
13.179,2.3136
16.394,2.3188
19.61,2.3229
22.825,2.3263
26.041,2.3292
29.257,2.3317
32.472,2.3339
35.688,2.3359
38.903,2.3377
42.119,2.3393
45.335,2.3408
48.55,2.3421
51.766,2.3434
54.982,2.3446
58.197,2.3457
61.413,2.3467
64.628,2.3477
67.844,2.3486
71.06,2.3494
74.275,2.3502
77.491,2.351
80.706,2.3517
83.922,2.3524
87.138,2.3531
90.353,2.3538
93.569,2.3544
96.784,2.3549
100,2.3555


==> targetSir-theoryAvgTotalDelaySuMixLoad.csv <==
0.31623,0.22712
3.5318,0.3059
6.7474,0.32327
9.963,0.33306
13.179,0.33981
16.394,0.34494
19.61,0.34904
22.825,0.35244
26.041,0.35534
29.257,0.35786
32.472,0.36008
35.688,0.36207
38.903,0.36385
42.119,0.36547
45.335,0.36696
48.55,0.36832
51.766,0.36959
54.982,0.37076
58.197,0.37186
61.413,0.37288
64.628,0.37385
67.844,0.37475
71.06,0.37561
74.275,0.37642
77.491,0.37719
80.706,0.37793
83.922,0.37863
87.138,0.37929
90.353,0.37993
93.569,0.38054
96.784,0.38113
100,0.38169


==> targetSir-theoryAvgTotalDelaySuNoCache.csv <==
0.31623,7.0652
3.5318,7.1309
6.7474,7.1414
9.963,7.1467
13.179,7.1501
16.394,7.1524
19.61,7.1542
22.825,7.1557
26.041,7.1569
29.257,7.1578
32.472,7.1587
35.688,7.1594
38.903,7.1601
42.119,7.1607
45.335,7.1612
48.55,7.1616
51.766,7.1621
54.982,7.1625
58.197,7.1628
61.413,7.1631
64.628,7.1634
67.844,7.1637
71.06,7.164
74.275,7.1643
77.491,7.1645
80.706,7.1647
83.922,7.1649
87.138,7.1651
90.353,7.1653
93.569,7.1655
96.784,7.1657
100,7.1658

